Properties of the jet in M87 revealed by its helical structure imaged with the VLBA at 8 and 15 GHz

We present full-track high-resolution radio observations of the jet of the galaxy M87 at 8 and 15 GHz. These observations were taken over three consecutive days in May 2009 using the Very Long Baseline Array (VLBA), one antenna of the Very Large Array (VLA), and the Effelsberg 100 m telescope. Our produced images have dynamic ranges exceeding 20,000:1 and resolve linear scales down to approximately 100 Schwarzschild radii, revealing a limb-brightened jet and a faint, steep spectrum counter-jet. We performed jet-to-counter-jet analysis, which helped estimate the physical parameters of the flow. The rich internal structure of the jet is dominated by three helical threads, likely produced by the Kelvin-Helmholtz (KH) instability developing in a supersonic flow with a Mach number of approximately 20 and an enthalpy ratio of around 0.3. We produce a CLEAN imaging bias-corrected 8-15GHz spectral index image, which shows spectrum flattening in regions of helical thread intersections. This further supports the KH origin of the observed internal structure of the jet. We detect polarised emission in the jet at distances of approximately 20 milliarcseconds from the core and find Faraday rotation which follows a transverse gradient across the jet. We apply Faraday rotation correction to the polarisation position angle and find that the position angle changes as a function of distance from the jet axis, which suggests the presence of a helical magnetic field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
